The asymptotic approach to the continuum of lattice QCD spectral observables

We consider spectral quantities in lattice QCD and determine the asymptotic behavior of their discretization errors. Wilson fermion with O$(a)$-improvement, (M\"obius) Domain wall fermion (DWF), and overlap Dirac operators are considered in combination with the commonly used gauge actions. Wilson fermions and DWF with domain wall height $M_5=1+{\rm O}(g_0^2)$ have the same, approximate, form of the asymptotic cutoff effects: $ K\,a^2\left[\bar g^2(a^{-1})\right]^{0.760}$. A domain wall height $M_5=1.8$, as often used, introduces large mass-dependent $K'(m)\,a^2\left[\bar g^2(a^{-1})\right]^{0.518}$ effects. Massless twisted mass fermions have the same form as Wilson fermions when the Sheikholeslami-Wohlert term [1] is included. For their mass-dependent cutoff effects we have information on the exponents $\hat\Gamma_i$ of $\bar g^2(a^{-1})$ but not for the pre-factors. For staggered fermions there is only partial information on the exponents. We propose that tree-level ${\rm O}(a^2)$ improvement, which is easy to do [2], should be used in the future -- both for the fermion and the gauge action. It improves the asymptotic behavior in all cases.

==> V_Nf3.txt <==
V, eq. 28 (Sep7.pdf) for N_f= 3, 
 i, V_{ij} 
 1  -0.6527698  -0.0000000  0.0000000  0.0000000  -0.3263849  -0.0000000  -0.0000000  -0.0000000  0.0000000  0.0000000  0.0000000  0.0462611  -0.1850443  -0.6527698  -0.0000000  -0.0000000  -0.0698178  -0.0000000  0.0000000  -0.0000000  0.0000000  -0.0000000  -0.0000000  -0.0000000 
 2  0.0606861  0.0000000  -0.0000000  -0.0000000  0.0303431  -0.0000000  -0.0000000  -0.0000000  -0.0000000  0.0000000  0.0000000  0.2408386  -0.9633546  0.0606861  -0.0000000  -0.0000000  -0.0752224  0.0000000  0.0000000  -0.0000000  0.0000000  0.0000000  0.0000000  0.0000000 
 3  -0.0000000  -0.0000000  0.0000000  0.0000000  0.2922763  -0.0000000  -0.0000000  -0.0000000  -0.8768289  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  -0.0142079  0.0142079  0.0852473  -0.0852473  -0.2557418  0.2557418  -0.0000000  0.0000000  0.0000000  0.0000000 
 4  0.0000000  -0.0000000  -0.0000000  0.0000000  0.9393618  -0.0000000  0.0000000  -0.0000000  0.0000000  0.0000000  0.0000000  -0.0000000  0.0000000  0.0000000  -0.0606780  0.0265346  0.1348129  -0.3082839  0.0000000  -0.0000000  -0.0000000  0.0000000  0.0000000  0.0000000 
 5  -0.0000000  0.0000000  0.0000000  -0.0000000  -0.6242754  -0.0000000  0.0000000  -0.0000000  -0.0000000  0.0000000  0.0000000  -0.0000000  0.0000000  0.0000000  -0.1167791  -0.2596562  0.6634644  0.2983900  0.0000000  0.0000000  0.0000000  -0.0000000  -0.0000000  0.0000000 
 6  -0.0000000  -0.0000000  0.0000000  0.0000000  -0.9146051  -0.0000000  -0.0000000  -0.0000000  0.0000000  0.0000000  0.0000000  -0.0000000  0.0000000  0.0000000  -0.0844397  -0.1414433  -0.3170682  -0.1892855  0.0000000  -0.0000000  0.0000000  -0.0000000  -0.0000000  -0.0000000 
 7  0.0000000  -0.0000000  -0.0000000  0.0000000  0.4625305  0.0000000  -0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  -0.5871732  0.3337081  -0.2838135  0.4993816  -0.0000000  -0.0000000  -0.0000000  0.0000000  0.0000000  -0.0000000 
 8  -0.0000000  0.0000000  0.0000000  -0.0000000  0.0000000  -0.0000000  0.0000000  -0.0000000  -0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  -0.0521552  0.0521552  -0.0391164  0.0391164  0.0000000  0.0000000  0.0000000  0.7040950  -0.7040950  0.0000000 
 9  -0.2420278  0.2420278  -0.2876518  0.2876518  -0.5490004  0.0983714  0.2338302  -0.2338302  0.4506290  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  -0.0000000  -0.0000000  0.0000000  0.1847840  0.1847840  0.0029308  -0.0890771  -0.0890771  -0.0984457 
 10  0.0843079  0.0843079  -0.0054364  -0.0054364  -0.1273216  -0.0518176  -0.0066827  -0.0066827  -0.0755041  0.0000000  0.0000000  -0.0000000  0.0000000  0.0000000  -0.0000000  0.0000000  -0.0000000  -0.0000000  0.0204744  0.0204744  -0.1075730  -0.6877281  -0.6877281  0.0518567 
 11  0.4930489  0.4930489  -0.0955779  -0.0955779  0.3482449  0.5134065  0.1990485  0.1990485  -0.1651616  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  -0.0000000  -0.0000000  0.0000000  0.0000000  -0.0264354  -0.0264354  0.0020964  -0.0354155  -0.0354155  -0.0156561 
 12  0.2372500  0.0000000  -0.0237250  -0.0000000  -0.9490001  -0.0000000  -0.1898000  -0.0000000  -0.0000000  0.0000000  0.0000000  0.0571157  0.0000000  0.0000000  0.0000000  0.0000000  0.0571157  0.0000000  0.0000000  0.0000000  0.0000000  -0.0000000  -0.0000000  0.0000000 
 13  -0.0505375  0.0505375  0.0053152  -0.0053152  0.8050339  -0.3978872  0.0836947  -0.0836947  -0.4071467  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  -0.0000000  -0.0000000  0.0000000  -0.0000000  0.0086189  0.0086189  0.0090568  -0.0643656  -0.0643656  0.0121334 
 14  0.6142350  0.0000000  -0.1083944  0.0000000  0.7370820  0.0000000  0.2601466  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000 
 15  0.0000000  0.6142350  0.0000000  -0.1083944  0.0000000  0.7370820  0.0000000  0.2601466  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000 
 16  0.0000000  0.0000000  0.7474093  0.0000000  0.0000000  0.0000000  -0.6643638  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000 
 17  0.0000000  0.0000000  0.0000000  0.7474093  0.0000000  0.0000000  0.0000000  -0.6643638  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000 
 18  0.0000000  0.0000000  0.0000000  0.0000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000 
 19  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000 
 20  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000 
 21  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000 
 22  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000 
 23  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000 
 24  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000 
 lambda, eq. 28 (Sep7.pdf) for N_f= 3, 
 0.7599100  1.6376209  0.1111111  0.2473107  1.3785430  0.6679017  1.1259977  1.1111111  -0.2045991  1.6120065  0.4620676  1.0000000  0.9453398  0.5185185  0.5185185  -0.1111111  -0.1111111  0.8888889  0.8888889  0.8888889  0.8888889  0.8888889  0.8888889  0.8888889  


==> V_Nf4.txt <==
V, eq. 28 (Sep7.pdf) for N_f= 4, 
 i, V_{ij} 
 1  -0.6467950  -0.0000000  0.0000000  0.0000000  -0.3233975  -0.0000000  -0.0000000  -0.0000000  -0.0000000  0.0000000  0.0000000  0.0560761  -0.2243046  -0.6467950  -0.0000000  -0.0000000  -0.0725916  -0.0000000  -0.0000000  0.0000000  -0.0000000  0.0000000  -0.0000000  -0.0000000 
 2  0.0557157  -0.0000000  -0.0000000  0.0000000  0.0278578  0.0000000  -0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.2409890  -0.9639561  0.0557157  -0.0000000  0.0000000  -0.0756867  -0.0000000  -0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  -0.0000000 
 3  0.0000000  -0.0000000  -0.0000000  0.0000000  -0.2209968  -0.0000000  0.0000000  -0.0000000  0.8839873  0.0000000  0.0000000  -0.0000000  0.0000000  0.0000000  0.0117660  -0.0117660  -0.0705962  0.0705962  0.2823848  -0.2823848  -0.0000000  0.0000000  -0.0000000  0.0000000 
 4  0.0000000  0.0000000  0.0000000  -0.0000000  -0.9259998  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0706235  -0.0247967  -0.1225850  0.3491342  0.0000000  -0.0000000  0.0000000  -0.0000000  -0.0000000  -0.0000000 
 5  -0.0000000  -0.0000000  0.0000000  0.0000000  -0.9418613  -0.0000000  -0.0000000  -0.0000000  -0.0000000  0.0000000  0.0000000  -0.0000000  0.0000000  0.0000000  -0.0685594  -0.1416390  -0.2672175  -0.1293448  -0.0000000  0.0000000  -0.0000000  0.0000000  0.0000000  -0.0000000 
 6  -0.0000000  -0.0000000  0.0000000  0.0000000  -0.7101163  0.0000000  0.0000000  0.0000000  -0.0000000  0.0000000  0.0000000  -0.0000000  0.0000000  0.0000000  -0.0781058  -0.2056174  0.6252559  0.2375096  0.0000000  -0.0000000  -0.0000000  0.0000000  0.0000000  -0.0000000 
 7  -0.0000000  -0.0000000  0.0000000  0.0000000  -0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  -0.0000000  0.0000000  0.0000000  0.0391893  -0.0391893  0.0293920  -0.0293920  -0.0000000  -0.0000000  -0.0000000  -0.7054079  0.7054079  -0.0000000 
 8  -0.0000000  -0.0000000  0.0000000  0.0000000  0.6606089  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  -0.0000000  0.0000000  0.0000000  -0.5089861  0.2467280  -0.2153130  0.4441786  -0.0000000  0.0000000  0.0000000  -0.0000000  0.0000000  -0.0000000 
 9  0.2695826  -0.2695826  0.1239617  -0.1239617  0.6208625  -0.1026194  -0.0943746  0.0943746  -0.5182431  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  -0.0000000  -0.0000000  0.0000000  -0.0000000  -0.2269054  -0.2269054  -0.0035989  0.1093822  0.1093822  0.1208863 
 10  0.5042365  0.5042365  -0.1318171  -0.1318171  0.1146153  0.4474091  0.2339226  0.2339226  -0.3327938  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  -0.0000000  0.0000000  0.0000000  -0.0000000  -0.0625106  -0.0625106  0.0049574  -0.0837452  -0.0837452  -0.0370212 
 11  0.0899909  0.0899909  -0.0063487  -0.0063487  -0.1453320  -0.0616230  -0.0086948  -0.0086948  -0.0837091  0.0000000  0.0000000  -0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  -0.0000000  0.0000000  0.0203741  0.0203741  -0.1070459  -0.6843587  -0.6843587  0.0516026 
 12  0.0173084  -0.0173084  -0.0021173  0.0021173  0.8056546  -0.4365072  0.1067943  -0.1067943  -0.3691474  0.0000000  0.0000000  -0.0000000  0.0000000  0.0000000  0.0000000  -0.0000000  -0.0000000  -0.0000000  -0.0024396  -0.0024396  -0.0025635  0.0182186  0.0182186  -0.0034343 
 13  0.3738554  -0.0000000  -0.0373855  0.0000000  -0.8972529  0.0000000  -0.1794506  0.0000000  0.0000000  0.0000000  0.0000000  0.1038487  0.0000000  0.0000000  -0.0000000  0.0000000  0.1038487  0.0000000  -0.0000000  -0.0000000  -0.0000000  0.0000000  0.0000000  -0.0000000 
 14  0.6074119  0.0000000  -0.1214824  0.0000000  0.7288943  0.0000000  0.2915577  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000 
 15  0.0000000  0.6074119  0.0000000  -0.1214824  0.0000000  0.7288943  0.0000000  0.2915577  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000 
 16  0.0000000  0.0000000  0.7213873  0.0000000  0.0000000  0.0000000  -0.6925318  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000 
 17  0.0000000  0.0000000  0.0000000  0.7213873  0.0000000  0.0000000  0.0000000  -0.6925318  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000 
 18  0.0000000  0.0000000  0.0000000  0.0000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000 
 19  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000 
 20  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000 
 21  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000 
 22  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000 
 23  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000 
 24  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000  0.0000000 
 lambda, eq. 28 (Sep7.pdf) for N_f= 4, 
 0.8169881  1.8523452  0.0400000  0.2090238  0.6981424  1.4865393  1.1200000  1.1396277  -0.3009670  0.4190330  1.6609670  0.9409670  1.1600000  0.5600000  0.5600000  -0.0400000  -0.0400000  0.9600000  0.9600000  0.9600000  0.9600000  0.9600000  0.9600000  0.9600000  

